TribeFlow: Mining & Predicting User Trajectories

Which song will Smith listen to next? Which restaurant will Alice go to tomorrow? Which product will John click next? These applications have in common the prediction of user trajectories that are in a constant state of flux over a hidden network (e.g. website links, geographic location). What users are doing now may be unrelated to what they will be doing in an hour from now. Mindful of these challenges we propose TribeFlow, a method designed to cope with the complex challenges of learning personalized predictive models of non-stationary, transient, and time-heterogeneous user trajectories. TribeFlow is a general method that can perform next product recommendation, next song recommendation, next location prediction, and general arbitrary-length user trajectory prediction without domain-specific knowledge. TribeFlow is more accurate and up to 413x faster than top competitors.

==> conflicts/names-cf.csv <==
C++ : recent collaborator
I++ : same institution
A++ : ex-advisee
P++ : postdoc advisee
F++ : personal friend

X   : nice to  cite
XX  : probably reviewer -  cite
XXX : definitely cite


--------------------
	Yong-Yeol Ahn, Indiana University Bloomington, USA
	Luca Maria Aiello, Yahoo Labs, Spain
	Deepak Ajwani, Bell Labs Ireland, Ireland
	Aris Anagnostopoulos, Sapienza University of Rome, Italy
	Luca Becchetti, University of Rome "La Sapienza", Italy
	Fabricio Benevenuto, Federal University of Minas Gerais (UFMG), Brazil
C++	Michele Berlingerio, IBM Research, Ireland
	Jeremy Blackburn, Telefonica Research, Spain
C++	Petko Bogdanov, University at albany SUNY, USA
X	Francesco Bonchi, Yahoo! Research, Spain
X	Ceren Budak, Microsoft Research, USA
	James Caverlee, Texas A&M University, USA
	Yang Chen, Fudan University, China
	Wei Chen, Microsoft Research Asia, China
X	Aaron Clauset, University of Colorado Boulder, USA
	Gao Cong, Nanyang Technological University, Singapore
	Yafei Dai, Peking University, China
	Anirban Dasgupta, IIT Gandhinagar, India
	Gianmarco De Francisci Morales, Aalto University, Finland
	Damien Fay, Bournemouth University, UK
	Emilio Ferrara, School of Inf. and Comp., Indiana Univ. Bloomington, USA
	Pierre Fraigniaud, CNRS and University of Paris 7, France
	Sabrina Gaito, Università degli Studi di Milano, Italy
	Bruno Gonçalves, Aix-Marseille Université, France
XX	Amit Goyal, Yahoo Labs, USA
	Francesco Gullo, Yahoo Labs, Spain
	Krishna Gummadi, MPI-SWS, Germany
C++	Stephan Günnemann, Carnegie Mellon University, USA
	Jake Hofman, Microsoft Research, USA
	Panos Kalnis, King Abdullah U. of Science and Technology, Saudi Arabia
	Arijit Khan, ETH, Switzerland
X	Ioannis Koutis, University of Puerto Rico-Rio Piedras, USA
A++	Danai Koutra, Carnegie Mellon University, USA
	Ponnurangam Kumaraguru, IIITD, India
XX	Theodoros Lappas, Stevens Institute of Technology, USA
	Matthieu Latapy, CNRS, France
	Silvio Lattanzi, Google, USA
X	Kristina Lerman, University of Southern California, USA
	David Liben-Nowell, Carleton College, USA
	Yu-Ru Lin, University of Pittsburgh, USA
	Nelly Litvak, University of Twente, Netherlands
	Mohammad Mahdian, Google, USA
	Madhav Marathe, Virgnia BioInf. Inst. and Dept. of CS, USA
	Michael Mathioudakis, Helsinki Inst. for IT, Finland
XX	Julian Mcauley, UC San Diego, USA
	Vahab Mirrokni, Google Research, USA
C++	Misael Mongiovì, Consiglio nazionale delle ricerche, Italy
	Sebastian Moreno, Purdue University, USA
	Ali Pinar, Sandia National Laboratories, USA
A++	B. Aditya Prakash, Virginia Tech, USA
	Matteo Riondato, Department of Computer Science, Brown University, USA
XXX	Derek Ruths, McGill University, Canada
	Iraj Saniee, Bell Labs, Alcatel - Lucent, USA
	Grant Schoenebeck, University of Michigan, USA
	Aneesh Sharma, Twitter Inc, USA
	Mauro Sozio, Télécom ParisTech, France
	Michael Szell, Northeastern University, USA
	Nikolaj Tatti, Aalto University, Finland
XX	Evimaria Terzi, Boston University, USA
A++	Hanghang Tong, ASU, USA
	Panayiotis Tsaparas, University of Ioannina, Greece
	Charalampos Tsourakakis, Harvard University, USA
X	Johan Ugander, Microsoft Research, USA
	Antti Ukkonen, Finnish Institute of Occupational Health, Finland
	Sergei Vassilvitskii, Google, USA
C++	Jilles Vreeken, MPI and Saarland University, Germany
XX	Jaewon Yang, Stanford University, USA
	Georgios Zervas, Boston University School of Management, USA
	Heather Zheng, UCSB, USA


==> conflicts/names.csv <==
    Yong-Yeol Ahn, Indiana University Bloomington, USA
    Luca Maria Aiello, Yahoo Labs, Spain
    Deepak Ajwani, Bell Labs Ireland, Ireland
    Aris Anagnostopoulos, Sapienza University of Rome, Italy
    Luca Becchetti, University of Rome "La Sapienza", Italy
C++ Fabricio Benevenuto, Federal University of Minas Gerais (UFMG), Brazil
    Michele Berlingerio, IBM Research, Ireland
    Jeremy Blackburn, Telefonica Research, Spain
    Petko Bogdanov, University at albany SUNY, USA
    Francesco Bonchi, Yahoo! Research, Spain
    Ceren Budak, Microsoft Research, USA
    James Caverlee, Texas A&M University, USA
    Yang Chen, Fudan University, China
    Wei Chen, Microsoft Research Asia, China
    Aaron Clauset, University of Colorado Boulder, USA
    Gao Cong, Nanyang Technological University, Singapore
    Yafei Dai, Peking University, China
    Anirban Dasgupta, IIT Gandhinagar, India
    Gianmarco De Francisci Morales, Aalto University, Finland
    Damien Fay, Bournemouth University, UK
    Emilio Ferrara, School of Informatics and Computing, Indiana University Bloomington, USA
    Pierre Fraigniaud, CNRS and University of Paris 7, France
    Sabrina Gaito, Università degli Studi di Milano, Italy
C++ Bruno Gonçalves, Aix-Marseille Université, France
    Amit Goyal, Yahoo Labs, USA
    Francesco Gullo, Yahoo Labs, Spain
C++ Krishna Gummadi, MPI-SWS, Germany
    Stephan Günnemann, Carnegie Mellon University, USA
    Jake Hofman, Microsoft Research, USA
    Panos Kalnis, King Abdullah University of Science and Technology, Saudi Arabia
    Arijit Khan, ETH, Switzerland
    Ioannis Koutis, University of Puerto Rico-Rio Piedras, USA
    Danai Koutra, Carnegie Mellon University, USA
    Ponnurangam Kumaraguru, IIITD, India
    Theodoros Lappas, Stevens Institute of Technology, USA
    Matthieu Latapy, CNRS, France
    Silvio Lattanzi, Google, USA
    Kristina Lerman, University of Southern California, USA
    David Liben-Nowell, Carleton College, USA
C++ Yu-Ru Lin, University of Pittsburgh, USA
    Nelly Litvak, University of Twente, Netherlands
    Mohammad Mahdian, Google, USA
    Madhav Marathe, Virgnia BioInformatics Institute and Dept. of Computer Science, USA
    Michael Mathioudakis, Helsinki Institute for Information Technology, Finland
    Julian Mcauley, UC San Diego, USA
    Vahab Mirrokni, Google Research, USA
    Misael Mongiovì, Consiglio nazionale delle ricerche, Italy
    Sebastian Moreno, Purdue University, USA
    Ali Pinar, Sandia National Laboratories, USA
    B. Aditya Prakash, Virginia Tech, USA
    Matteo Riondato, Department of Computer Science, Brown University, USA
    Derek Ruths, McGill University, Canada
    Iraj Saniee, Bell Labs, Alcatel - Lucent, USA
    Grant Schoenebeck, University of Michigan, USA
    Aneesh Sharma, Twitter Inc, USA
    Mauro Sozio, Télécom ParisTech, France
    Michael Szell, Northeastern University, USA
    Nikolaj Tatti, Aalto University, Finland
    Evimaria Terzi, Boston University, USA
    Hanghang Tong, ASU, USA
    Panayiotis Tsaparas, University of Ioannina, Greece
    Charalampos Tsourakakis, Harvard University, USA
    Johan Ugander, Microsoft Research, USA
    Antti Ukkonen, Finnish Institute of Occupational Health, Finland
    Sergei Vassilvitskii, Google, USA
    Jilles Vreeken, Max-Planck Institute for Informatics and Saarland University, Germany
    Jaewon Yang, Stanford University, USA
    Georgios Zervas, Boston University School of Management, USA
    Heather Zheng, UCSB, USA

